Wavespace: A Highly Explorable Wavetable Generator

Wavetable synthesis generates quasi-periodic waveforms of musical tones by interpolating a list of waveforms called wavetable. As generative models that utilize latent representations offer various methods in waveform generation for musical applications, studies in wavetable generation with invertible architecture have also arisen recently. While they are promising, it is still challenging to generate wavetables with detailed controls in disentangling factors within the latent representation. In response, we present Wavespace, a novel framework for wavetable generation that empowers users with enhanced parameter controls. Our model allows users to apply pre-defined conditions to the output wavetables. We employ a variational autoencoder and completely factorize its latent space to different waveform styles. We also condition the generator with auxiliary timbral and morphological descriptors. This way, users can create unique wavetables by independently manipulating each latent subspace and descriptor parameters. Our framework is efficient enough for practical use; we prototyped an oscillator plug-in as a proof of concept for real-time integration of Wavespace within digital audio workspaces (DAWs).

==> todoFIFO.txt <==
A. 4.8 애 할 거
표3 포맷 coherently 만들다
[인트로]
수식 지우고 말로 풀어쓰다. (가능한 이유: 백그라운드애 포물이 잇다.)
릴래티드웍스 - 내가 하는 거랑 머가 다른지 강조를 잘 해서 컨트리뷰션이 잘 보여야함. !!!!!!!!!!!!!!! 제일 중요
    Wavetable Generation 을하는거
    Vector Synthesizer 을 하는거
    사실상, 유저가 waveform을 뽑는 방법이 discrete한지 아니면 continuous한지의 차이이다.
    WT Generation하고 Vector Synthesis 두개를 구현하는 아키텍처는 동일하므로 둘다 염두에 두어 사용할 수 잇다.
    Vector Synthesis가 real-time이 중요하다. 이거를 플러그인으로 구현하다.
피겨으글만다. 재거

[PLUG-IN]
우리는 Vector Synthesizer처럼 쓰는 것애 집중해서만들다
[3.2]
References therein ~~ 으로 걸다.

B. 4.9애 할 거
표채우기
Fig3 다시그리기- 선굵게 5x5 축
Fig5 다시그리기 - 제목 크개 X(Serum dataset) W(latent space)
Fig4 추가하기 - Fig3과 같은 세팅. 머가먼지 알려주다. 그리고 이거 섹션 5.1으 마지막에 들어가다.


